Finding Friends and Flipping Frenemies: Automatic Paraphrase Dataset Augmentation Using Graph Theory

Most NLP datasets are manually labeled, so suffer from inconsistent labeling or limited size. We propose methods for automatically improving datasets by viewing them as graphs with expected semantic properties. We construct a paraphrase graph from the provided sentence pair labels, and create an augmented dataset by directly inferring labels from the original sentence pairs using a transitivity property. We use structural balance theory to identify likely mislabelings in the graph, and flip their labels. We evaluate our methods on paraphrase models trained using these datasets starting from a pretrained BERT model, and find that the automatically-enhanced training sets result in more accurate models.

==> csv_files/mislabeled_test_pairs.csv <==
question1;question2
How cold can the Gobi Desert get, and how do its average temperatures compare to the ones in other deserts?;How cold can the Gobi Desert get, and how do its average temperatures compare to the ones in the Gibson Desert?
Do running increase your height?;How can you increase your height?


==> csv_files/mislabeled_train_pairs.csv <==
question1;question2
What is the Sahara, and how do the average temperatures there compare to other deserts?;What is the Sahara, and how do the average temperatures there compare to the ones in the Thar Desert?
What is the Sahara, and how do the average temperatures there compare to other deserts?;What is the Sahara, and how do the average temperatures there compare to the ones in the Gibson Desert?
"What should I do if Quora marks my question as ""Needs Improvement""?";Why do all of my questions get markers for needing improvement no matter how carefully I word them?
Why is Saltwater Taffy candy imported in Italy?;Why is salt water taffy candy either imported or unknown outside the USA?
Why is Saltwater taffy candy imported in Germany?;Why is salt water taffy candy either imported or unknown outside the USA?
Why is Saltwater Taffy candy imported in Portugal?;Why is salt water taffy candy either imported or unknown outside the USA?
How can I know who unfollowed me on Instagram?;How do I know if someone unfollowed me on Instagram?
How do I see who viewed any video on instagram?;How do l see who viewed my videos on Instagram?
I forgot my Facebook password and email password. How can I log into Facebook?;I have forgotten my Facebook password and email password also?
How do I delete my own question from Quora?;Why can't you delete your own questions on Quora?
Can skipping increase my height?;How can you increase your height?
Height: How would a 14 year old increase his height?;How can you increase your height?
How can I increase my followers count in Quora?;How do you become famous and receive a lot of views, upvotes, and followers on Quora?
How do I know whether someone really loves me?;How do you know when someone really loves you?
What are some interesting facts that I should know?;What is the most interesting fact that I know, but you don't, but I shouldn't?
What are some interesting facts that I should know?;What is the most interesting fact that you know and I don't, but I should?
Can history repeat itself?;What proves that history repeats itself?
How can I prepare for SSC CGL at home?;Which is the best way to prepare for SSC CGL at home or by ourselves without coaching?
What are the best places to visit in Kerala?;Why should I visit Kerala?
When do people usually get married?;Why do people get married?
Why do people insist on driving slowly in the left (passing) lane?;Why do people prefer driving in the overtaking lane?
How can I track my cheating partners devices?;How do I track my cheating partner?
How do you disable a Yahoo account?;How do you permanently delete your Yahoo account?
How do you disable a Yahoo account?;What is the best way to disable your Yahoo account permanently?
What is digital marketing?What are the basics of Digital Marketing?What is digital marketing strategy?Who needs digital marketing services?;What is exactly is digital marketing?
What are the safety precautions on handling firearms proposed by the NRA in the entire U.S. including it’s territories and possessions?;What are the safety precautions on handling shotguns proposed by the NRA in Mississippi?
Can you get pregnant the day before your period starts?;When can women get pregnant in the menstrual cycle?
How do you find your life's purpose?;What should the purpose of your life?
How do you find your life's purpose?;What actually is the purpose of life?
What are the best programming languages to learn today?;What is the best programming language for a beginner?
How do I prepare for IAS exam?;What is best way to crack the Civil Services Exam?
How do I prepare for civil services?;How do I start preparation for civil services exams?
Is Spotify not available in India?;Why Spotify is not available in India?
How much weight will I lose in a year if I exercise a lot and stop eating and drinking?;If I start to exercise a lot, stop eating and drinking, will I lose a significant amount of weight in a year?
Is pro wrestling fake?;Wwe is real fight?
Does a superfluid dark matter which ripples when Galaxy clusters collide and waves in a double slit experiment relate GR and QM?;Is a sea of massive gravitons what ripples when galaxy clusters collide and is it what waves in a double slit experiment?
How can I make a girl fall in love with me?;I haven't even kissed a girl. How can I make a girl fall in love with me?
Can I raise seed funding by writing a compelling business proposal alone?;What is the best way to fund an idea?
How do I quickly and efficiently learn a new language?;How do you learn to speak a foreign language?
Who is the most beautiful main female character in Game of Thrones?;Who is the most beautiful woman on Game of Thrones?
Can hamsters eat carrot? Why or why not?;Can hamsters eat honey? Why or why not?
How can I get rid of cellulite on my stomach?;How do I get rid of cellulite on my butt?
Has anyone seen a genuine UFO? What was it like?;Have you ever seen UFO?
How can I write a essay?;How should one write an essay on myself?
How did India benefit from Indus water treaty with Pakistan?;Why did India sign the Indus Water Treaty?
Who has been the most important person in your life and why?;Who is the most important person in your life?
What app allows you to listen to music without WiFi or Internet?;What music app is free without wifi connection?
How can I get free iTunes gift cards online?;What's the best way to legally get free iTunes gift cards?
How can I learn to play chess?;How do I play chess?
Can a pair of positive and negative energy virtual particles pop into existence from the vacuum?;Do virtual particles and energy in vacuum really exist? How do we know if they exist if we can't observe them? Where are they?
Do you have a tattoo that you regret getting?;Do you regret getting a tattoo?
What are some of the wittiest answers on Quora?;What's the best answer in Quora?
Could the U.S. take over the world?;How could the U.S. take over the world?
Can we store the energy from lightining?;Why can't we harness lightning energy?
What is the first thing you do when you wake up?;What is the first thing you think when you wake up in morning?
What superpower would you like to have?;What superpower would you not want, and why?
How does the HP OfficeJet 4620 Airprint compare to the HP DesignJet Z3200 24-in PostScript Photo Printer?;How does the HP OfficeJet 4620 Airprint compare to the HP DesignJet Z5200 44-in Photo Printer?
Do you ever shut up?;On your planet, do people ever shut up?
How can I recover the deleted messages from my iPhone 5?;How do you recover deleted messages from an iPhone?
What is better? Quora or Yahoo Answers.?;Why is Quora more popular than Yahoo answers?
What is the color of the sun?;What is the colour of the Sun?
How do I engage in chat with a girl?;How does one chat with girls?
How can you be more attractive?;What can I do to make myself more attractive?
Why didn't Philippine ask the UN backed courts to rule, instead of the black-box operated and private Arbitration to rule for the SCS?;Why didn't the Philippines ask UN backed courts, instead of Permanent Court of Arbitration over the water territorial disputes with China?
How do I ask a question intelligently?;How do I ask a smart and intelligent question?
How do I stop negative self-talk and judging people?;How do you stop negative self-talk?
What are the best rock bands?;What is the best Rock band ever?
What are the best reasons for doing an MBA?;Why should I do an MBA?
What are your favorite music and video clips?;What's your favorite music video?
What are some small, but hot topics for mechanical engineering for PPT?;What are the best easy and understandable topics for ppt for mechanical engineering?
What is the most happiest moment in life?;What were the most happiest moments in your life?
What are the happiest moments in your life?;What is the most happiest moment in life?
Do you think there is life on Mars?;Is there life on Mars?
Why do black people have such intolerance towards LGBTQ people?;Why is there hatred towards LGBTQ people?
How do I avoid heat in the stomach that are causing pimples?;What are the best ways to avoid pimples?
Are there better alternatives to the current education system?;What can be a feasible education system which is better than the present education system?
How do I prevent rape in Delhi?;Is their any way to prevent rapes in Delhi?
What are some good hotels in varanasi?;Which hotels are best to stay in Varanasi for a family trip?
How do I find a mentor to help me in life?;What is the best way to find mentors in life?
How will GST affect my taxation as a common man?;How will the GST affect the common man in India?
How do I trademark a word I made up?;How do you trademark a word that you made up?
What is it in soil that makes it smell so good after the first rain?;Where does the smell of rain come from and why does it happen?
What is the maximum number of times you can fold a piece of paper?;Why is it that a piece of square paper of any length can be equally folded only 8 times maximum?
How does the law of independent assortment compare to the law of segregation?;What is the difference between Medel's law of segregation and law of independent assortment?
What is the second largest planet in the solar system, and how does its composition compare to Jupiter?;What is the second largest planet in the solar system, and how does its composition compare to the other planets?
Which one is your favourite novel and why?;Who is your favourite novelist and novel?
What are the benefits of water fasting?;What are the health benefits of fasting?
What is the best online game?;What is the best online games site?

